Completeness of qufinite ZXW calculus, a graphical language for finite-dimensional quantum theory

Finite-dimensional quantum theory serves as the theoretical foundation for quantum information and computation. Mathematically, it is formalized in the category FHilb, comprising all finite-dimensional Hilbert spaces and linear maps between them. However, there has not been a graphical language for FHilb which is both universal and complete and thus incorporates a set of rules rich enough to derive any equality of the underlying formalism solely by rewriting. In this paper, we introduce the qufinite ZXW calculus - a graphical language for reasoning about finite-dimensional quantum theory. We set up a unique normal form to represent an arbitrary tensor and prove the completeness of this calculus by demonstrating that any qufinite ZXW diagram can be rewritten into its normal form. This result implies the equivalence of the qufinite ZXW calculus and the category FHilb, leading to a purely diagrammatic framework for finite-dimensional quantum theory with the same reasoning power. In addition, we identify several domains where the application of the qufinite ZXW calculus holds promise. These domains include spin networks, interacting mixed-dimensional systems in quantum chemistry, quantum programming, high-level description of quantum algorithms, and mixed-dimensional quantum computing. Our work paves the way for a comprehensive diagrammatic description of quantum physics, opening the doors of this area to the wider public.

==> figures/axioms/scalardit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (-1.5, 0) { $\overrightarrow{a}$ };
		\node [style=none] (1) at (0, 0) {$=$};
		\node [style=gbox] (2) at (1.5, 0) { $\overrightarrow{\sigma_i}$ };
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/dualiser-d.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hbox] (0) at (0, 0) {$D$};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/dualiserv2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0) {};
		\node [style=none] (4) at (0, 1) {};
		\node [style=none] (5) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/m-boxv2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (0, -1) {};
		\node [style=none] (8) at (0, 1) {};
		\node [style=box] (9) at (0, 0) {$M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (9);
		\draw (7.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/s-scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rn_phase}] (0) at (0, 0.75) {$K_{1}$};
		\node [style=gbox] (1) at (0, -0.5) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/trianlge-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=utriang] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (3) at (0.375, 0.375) {\scriptsize $\null^{\minu 1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/trianlge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=utriang] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/v-box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=box] (2) at (0, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lemmas/scalargeneralmult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (-3.75, 0) {$a \minu 1$};
		\node [style=gbox] (2) at (-1.75, 0) {$b \minu 1$};
		\node [style=gbox] (4) at (2, 0) {$ab \minu 1$};
		\node [style=none] (6) at (0, 0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-idea/greendot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.0, 0.0) {};
		\node [style=none] (1) at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/proof-idea/scalar-generator-transform.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (2) at (0, 0.5) {$\overrightarrow x$};
		\node [style=gn] (3) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-idea/scalar-generator.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0) {$\overrightarrow x$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-diff/functiongboxsingle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0.25) {${f(t)}$  };
		\node [style=none] (1) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-diff/triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=utriang] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-diff/zbox-a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0.25) {$\overrightarrow{a}$};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-diff/zbox-f.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0.5) {$f$};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-diff/zbox-ft.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0.35) {$f(t)$};
		\node [style=none] (2) at (0, -0.9) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-generators/HadaDecomSingleslt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hbox] (0) at (0, 0) {$H$};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-generators/RGg_Hadad.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={hbox}] (0) at (0.0, -0.0) {$H^\dagger$};
		\node [style=none] (1) at (0.0, -1.0) {};
		\node [style=none] (2) at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qudit-generators/cap1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, -0.0) {};
		\node [style=none] (1) at (2.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qudit-generators/cup1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, 1.0) {};
		\node [style=none] (1) at (2.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qudit-generators/generalgreenspiderqdit2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.625, -1.875) {};
		\node [style=none] (2) at (-1.625, -1.875) {};
		\node [style=none] (5) at (1.625, 1.875) {};
		\node [style=none] (9) at (-1.625, 1.875) {};
		\node [style=none] (13) at (0, -2.375) {{\scriptsize $m$}};
		\node [style=none] (14) at (0, 2.375) {{\scriptsize $n$}};
		\node [style=none] (15) at (0.5, 1.25) {$\cdots$};
		\node [style=none] (16) at (0.5, -1.25) {$\cdots$};
		\node [style=none] (17) at (-1.5, -1.5) {};
		\node [style=none] (18) at (-0.5, -1.5) {};
		\node [style=none] (19) at (1.5, -1.5) {};
		\node [style=gbox] (20) at (0, 0) {$\overrightarrow{a}$};
		\node [style=none] (21) at (-1.5, 1.5) {};
		\node [style=none] (22) at (-0.5, 1.5) {};
		\node [style=none] (23) at (1.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=braceedge] (0.center) to (2.center);
		\draw [style=braceedge] (9.center) to (5.center);
		\draw [style=none, bend left=15] (17.center) to (20);
		\draw [style=none, bend left=15] (18.center) to (20);
		\draw [style=none, bend left=15] (20) to (21.center);
		\draw [style=none, bend right=15] (19.center) to (20);
		\draw [style=none, bend right=15] (20) to (23.center);
		\draw [style=none, bend left=15] (20) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-generators/swap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, 0.0) {};
		\node [style=none] (1) at (0.6, 0.6) {};
		\node [style=none] (2) at (0.6, -0.6) {};
		\node [style=none] (a) at (-0.6, 0.6) {};
		\node [style=none] (b) at (-0.6, -0.6) {};
		\node [style=none] (3) at (0.6, -1.0) {};
		\node [style=none] (4) at (0.6, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw[bend left=35] (1.center) to (0.center);
		\draw[bend right=35] (2.center) to (0.center);
		\draw[bend right=35] (a.center) to (0.center);
		\draw[bend left=35] (b.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qudit-generators/w1to2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=uw] (4) at (0, 0) {};
		\node [style=none] (6) at (-0.625, -1) {};
		\node [style=none] (7) at (0.625, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135, looseness=1.25] (4) to (6.center);
		\draw [in=90, out=-45, looseness=1.25] (4) to (7.center);
		\draw (1.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qudit-row-addition/row-addition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 2) {};
		\node [style=none] (1) at (-0.5, 2) {};
		\node [style=none] (2) at (-2, 1.5) {$\cdots$};
		\node [style=none] (3) at (-3.5, -9.5) {};
		\node [style=none] (4) at (-0.5, -9.5) {};
		\node [style=gn] (5) at (-3.5, 1) {};
		\node [style=gn] (6) at (-0.5, 1) {};
		\node [style=none] (7) at (-3.625, 3) {};
		\node [style=none] (8) at (-0.375, 3) {};
		\node [style=wire label] (10) at (-2, 3.625) {$a_k = b_k$};
		\node [style=none] (11) at (2.25, 2) {};
		\node [style=none] (12) at (5.5, 2) {};
		\node [style=none] (13) at (3.75, 1.5) {$\cdots$};
		\node [style=none] (14) at (2.25, -9.5) {};
		\node [style=none] (15) at (5.5, -9.5) {};
		\node [style=gn] (16) at (2.25, 1) {};
		\node [style=gn] (17) at (5.5, 1) {};
		\node [style=none] (18) at (2.125, 3) {};
		\node [style=none] (19) at (5.625, 3) {};
		\node [style=wire label] (20) at (3.75, 3.625) {$a_k = b_k \texttt{+} 1$};
		\node [style=none] (21) at (7.5, 1) {$\cdots$};
		\node [style=none] (22) at (9.375, 2) {};
		\node [style=none] (23) at (12.625, 2) {};
		\node [style=none] (24) at (11.125, 1.5) {$\cdots$};
		\node [style=none] (25) at (9.375, -9.5) {};
		\node [style=none] (26) at (12.625, -9.5) {};
		\node [style=gn] (27) at (9.375, 1) {};
		\node [style=gn] (28) at (12.625, 1) {};
		\node [style=none] (29) at (9.25, 3) {};
		\node [style=none] (30) at (12.75, 3) {};
		\node [style=wire label] (31) at (10.875, 3.625) {$a_k = b_k \texttt{+} \ell$};
		\node [style=none] (32) at (14.25, 1) {$\cdots$};
		\node [style=none] (33) at (15.625, 2) {};
		\node [style=none] (34) at (18.875, 2) {};
		\node [style=none] (35) at (17.375, 1.5) {$\cdots$};
		\node [style=none] (36) at (15.625, -9.5) {};
		\node [style=none] (37) at (18.875, -9.5) {};
		\node [style=gn] (38) at (15.625, 1) {};
		\node [style=gn] (39) at (18.875, 1) {};
		\node [style=none] (40) at (15.5, 3) {};
		\node [style=none] (41) at (19, 3) {};
		\node [style=wire label] (42) at (18.375, 3.625) {$a_k = b_k \texttt{+} (d \minu 1) = b_k \minu 1$};
		\node [style=box] (43) at (7.5, -2.5) {$\land$};
		\node [style={rn_phase}] (44) at (-2.25, -1.25) {$K_{a_{0,0} + 1}$};
		\node [style={rn_phase}] (45) at (0.5, -0.75) {$K_{a_{0,n_0} + 1}$};
		\node [style={rn_phase}] (46) at (3.125, -0.5) {$K_{a_{1,0} + 1}$};
		\node [style={rn_phase}] (47) at (5.75, -0.25) {$K_{a_{1,n_1} + 1}$};
		\node [style={rn_phase}] (48) at (9.125, -0.25) {$K_{a_{\ell,0} + 1}$};
		\node [style={rn_phase}] (49) at (12, -0.5) {$K_{a_{\ell,n_\ell} + 1}$};
		\node [style={rn_phase}] (50) at (14.75, -0.75) {$K_{a_{d \minu 1,0} + 1}$};
		\node [style={rn_phase}] (51) at (17.75, -1.25) {$K_{a_{d \minu 1,n_{d \minu 1}} + 1}$};
		\node [style=utriang] (52) at (7.5, -3.5) {};
		\node [style=gbox] (53) at (7.5, -4.5) {$x$};
		\node [style=rn] (54) at (2.25, -8.5) {};
		\node [style=rn] (55) at (5.5, -8.5) {};
		\node [style=dmat] (56) at (3.5, -6.75) {$1$};
		\node [style=dmat] (57) at (6.25, -6.75) {$1$};
		\node [style=dmat] (58) at (-2.625, -6.75) {$0$};
		\node [style=dmat] (59) at (0.625, -6.75) {$0$};
		\node [style=dmat] (60) at (8.625, -6.75) {$\ell$};
		\node [style=dmat] (61) at (11.625, -6.75) {$\ell$};
		\node [style=rn] (62) at (9.375, -8.5) {};
		\node [style=rn] (63) at (12.625, -8.5) {};
		\node [style=rn] (64) at (-3.5, -8.5) {};
		\node [style=rn] (65) at (-0.5, -8.5) {};
		\node [style=rn] (66) at (15.625, -8.5) {};
		\node [style=rn] (67) at (18.875, -8.5) {};
		\node [style=dmat] (68) at (14.375, -6.75) {$\minu 1$};
		\node [style=dmat] (69) at (17.875, -6.75) {$\minu 1$};
		\node [style=none] (70) at (3.5, -6) {};
		\node [style=none] (71) at (6.25, -6) {};
		\node [style=none] (72) at (-2.625, -6) {};
		\node [style=none] (73) at (0.625, -6) {};
		\node [style=none] (74) at (8.625, -6) {};
		\node [style=none] (75) at (11.625, -6) {};
		\node [style=none] (76) at (14.375, -6) {};
		\node [style=none] (77) at (17.875, -6) {};
		\node [style=none] (78) at (3.5, -7.5) {};
		\node [style=none] (79) at (6.25, -7.5) {};
		\node [style=none] (80) at (-2.625, -7.5) {};
		\node [style=none] (81) at (0.625, -7.5) {};
		\node [style=none] (82) at (8.625, -7.5) {};
		\node [style=none] (83) at (11.625, -7.5) {};
		\node [style=none] (84) at (14.375, -7.5) {};
		\node [style=none] (85) at (17.875, -7.5) {};
		\node [style=wire label] (86) at (-3.5, 2.25) {$a_{0,0}$};
		\node [style=wire label] (87) at (-0.5, 2.25) {$a_{0,n_0}$};
		\node [style=wire label] (88) at (2.25, 2.25) {$a_{1,0}$};
		\node [style=wire label] (89) at (5.5, 2.25) {$a_{1,n_1}$};
		\node [style=wire label] (90) at (9.375, 2.25) {$a_{\ell,0}$};
		\node [style=wire label] (91) at (12.625, 2.25) {$a_{\ell,n_\ell}$};
		\node [style=wire label] (92) at (15.625, 2.25) {$a_{d \minu 1,0}$};
		\node [style=wire label] (93) at (18.875, 2.25) {$a_{d \minu 1,n_{d \minu 1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (4.center) to (1.center);
		\draw [braceedge] (7.center) to (8.center);
		\draw (11.center) to (14.center);
		\draw (15.center) to (12.center);
		\draw [braceedge] (18.center) to (19.center);
		\draw (22.center) to (25.center);
		\draw (26.center) to (23.center);
		\draw [braceedge] (29.center) to (30.center);
		\draw (33.center) to (36.center);
		\draw (37.center) to (34.center);
		\draw [braceedge] (40.center) to (41.center);
		\draw (5) to (44);
		\draw (44) to (43);
		\draw (6) to (45);
		\draw (45) to (43);
		\draw (16) to (46);
		\draw (46) to (43);
		\draw (17) to (47);
		\draw (47) to (43);
		\draw (27) to (48);
		\draw (48) to (43);
		\draw (28) to (49);
		\draw (49) to (43);
		\draw (38) to (50);
		\draw (50) to (43);
		\draw (39) to (51);
		\draw (51) to (43);
		\draw (43) to (52);
		\draw (52) to (53);
		\draw (72.center) to (80.center);
		\draw (73.center) to (81.center);
		\draw (70.center) to (78.center);
		\draw (71.center) to (79.center);
		\draw (74.center) to (82.center);
		\draw (75.center) to (83.center);
		\draw (76.center) to (84.center);
		\draw (77.center) to (85.center);
		\draw (80.center) to (64);
		\draw (81.center) to (65);
		\draw (78.center) to (54);
		\draw (79.center) to (55);
		\draw (82.center) to (62);
		\draw (83.center) to (63);
		\draw (84.center) to (66);
		\draw (85.center) to (67);
		\draw (77.center) to (53);
		\draw (76.center) to (53);
		\draw (75.center) to (53);
		\draw (74.center) to (53);
		\draw (71.center) to (53);
		\draw (70.center) to (53);
		\draw (73.center) to (53);
		\draw (72.center) to (53);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-applications/spinjiireps.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40) at (4.25, 3.25) {};
		\node [style=gbox] (44) at (5, 0) {$\overrightarrow{a}$};
		\node [style=wire label] (46) at (3.775, 2.75) {$2$};
		\node [style=none] (48) at (4.25, 1.375) {};
		\node [style=wire label] (49) at (3.75, 1.5) { ${\scriptstyle n+1}$};
		\node [style=none] (51) at (5, 3) {$\cdots$};
		\node [style=rn] (52) at (5, 0.75) {};
		\node [style=none] (53) at (4.25, 1.375) {};
		\node [style=none] (54) at (5.75, 1.375) {};
		\node [style=gn] (55) at (4.25, 2.25) {};
		\node [style=none] (56) at (5.75, 3.25) {};
		\node [style=wire label] (57) at (6.275, 2.75) {$2$};
		\node [style=none] (58) at (5.75, 1.375) {};
		\node [style=gn] (60) at (5.75, 2.25) {};
		\node [style=none] (61) at (4.25, -3.4) {};
		\node [style=wire label] (62) at (3.775, -2.9) {$2$};
		\node [style=none] (63) at (4.25, -1.525) {};
		\node [style=none] (65) at (5, -3.15) {$\cdots$};
		\node [style=rn] (66) at (5, -0.9) {};
		\node [style=none] (67) at (4.25, -1.525) {};
		\node [style=none] (68) at (5.75, -1.525) {};
		\node [style=gn] (69) at (4.25, -2.4) {};
		\node [style=none] (70) at (5.75, -3.4) {};
		\node [style=wire label] (71) at (6.275, -2.9) {$2$};
		\node [style=none] (72) at (5.75, -1.525) {};
		\node [style=gn] (74) at (5.75, -2.4) {};
		\node [style=wire label] (75) at (6.275, 1.5) { ${\scriptstyle n+1}$};
		\node [style=wire label] (76) at (6.275, -1.5) { ${\scriptstyle n+1}$};
		\node [style=wire label] (77) at (3.775, -1.5) { ${\scriptstyle n+1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=0.75] (53.center) to (52);
		\draw [in=-90, out=30, looseness=0.75] (52) to (54.center);
		\draw (40.center) to (48.center);
		\draw (56.center) to (58.center);
		\draw [in=-150, out=90, looseness=0.75] (67.center) to (66);
		\draw [in=90, out=-30, looseness=0.75] (66) to (68.center);
		\draw (61.center) to (63.center);
		\draw (70.center) to (72.center);
		\draw (52) to (44);
		\draw (44) to (66);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-applications/spinjiirepswu.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40) at (4.25, 3.25) {};
		\node [style=gbox] (44) at (5, 0) {$\overrightarrow{a}$};
		\node [style=wire label] (46) at (3.775, 2.75) {$2$};
		\node [style=none] (48) at (4.25, 1.375) {};
		\node [style=wire label] (49) at (3.75, 1.5) { ${\scriptstyle n+1}$};
		\node [style=none] (51) at (5, 3) {$\cdots$};
		\node [style=rn] (52) at (5, 0.75) {};
		\node [style=none] (53) at (4.25, 1.375) {};
		\node [style=none] (54) at (5.75, 1.375) {};
		\node [style=gn] (55) at (4.25, 2.25) {};
		\node [style=none] (56) at (5.75, 3.25) {};
		\node [style=wire label] (57) at (6.275, 2.75) {$2$};
		\node [style=none] (58) at (5.75, 1.375) {};
		\node [style=gn] (60) at (5.75, 2.25) {};
		\node [style=none] (61) at (4.25, -3.75) {};
		\node [style=wire label] (62) at (3.775, -2.9) {$2$};
		\node [style=none] (63) at (4.25, -1.525) {};
		\node [style=none] (65) at (5, -3.15) {$\cdots$};
		\node [style=rn] (66) at (5, -0.9) {};
		\node [style=none] (67) at (4.25, -1.525) {};
		\node [style=none] (68) at (5.75, -1.525) {};
		\node [style=gn] (69) at (4.25, -2.4) {};
		\node [style=none] (70) at (5.75, -3.75) {};
		\node [style=wire label] (71) at (6.275, -2.9) {$2$};
		\node [style=none] (72) at (5.75, -1.525) {};
		\node [style=gn] (74) at (5.75, -2.4) {};
		\node [style=wire label] (75) at (6.275, 1.5) { ${\scriptstyle n+1}$};
		\node [style=wire label] (76) at (6.275, -1.5) { ${\scriptstyle n+1}$};
		\node [style=wire label] (77) at (3.775, -1.5) { ${\scriptstyle n+1}$};
		\node [style=none] (78) at (3.775, -3.775) {};
		\node [style=none] (79) at (4.775, -3.75) {};
		\node [style=none] (80) at (3.775, -4.775) {};
		\node [style=none] (81) at (4.775, -4.75) {};
		\node [style=none] (82) at (4.275, -4.25) {$U$};
		\node [style=none] (83) at (4.275, -4.75) {};
		\node [style=none] (84) at (4.275, -3.75) {};
		\node [style=none] (85) at (4.275, -5.25) {};
		\node [style=none] (86) at (5.75, -3.75) {};
		\node [style=none] (87) at (5.275, -3.775) {};
		\node [style=none] (88) at (6.275, -3.75) {};
		\node [style=none] (89) at (5.275, -4.775) {};
		\node [style=none] (90) at (6.275, -4.75) {};
		\node [style=none] (91) at (5.775, -4.25) {$U$};
		\node [style=none] (92) at (5.775, -4.75) {};
		\node [style=none] (93) at (5.775, -3.75) {};
		\node [style=none] (94) at (5.775, -5.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90, looseness=0.75] (53.center) to (52);
		\draw [in=-90, out=30, looseness=0.75] (52) to (54.center);
		\draw (40.center) to (48.center);
		\draw (56.center) to (58.center);
		\draw [in=-150, out=90, looseness=0.75] (67.center) to (66);
		\draw [in=90, out=-30, looseness=0.75] (66) to (68.center);
		\draw (61.center) to (63.center);
		\draw (70.center) to (72.center);
		\draw (52) to (44);
		\draw (44) to (66);
		\draw (78.center) to (79.center);
		\draw (79.center) to (81.center);
		\draw (78.center) to (80.center);
		\draw (80.center) to (81.center);
		\draw (83.center) to (85.center);
		\draw (87.center) to (88.center);
		\draw (88.center) to (90.center);
		\draw (87.center) to (89.center);
		\draw (89.center) to (90.center);
		\draw (92.center) to (94.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-axioms/a-box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (8) at (0, 0) {$a$};
		\node [style=none] (9) at (0, 0.875) {};
		\node [style=none] (10) at (0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (10.center);
		\draw (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-generators/Id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.0, 0.6) {};
		\node [style=none] (2) at (1.0, -0.6) {};
		\node [style=none] (3) at (1.0, -1.0) {};
		\node [style=none] (4) at (1.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-generators/RGg_Hadad.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={hbox}] (0) at (0.0, -0.0) {$H^\dagger$};
		\node [style=none] (1) at (0.0, -1.0) {};
		\node [style=none] (2) at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-generators/cap1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, -0.0) {};
		\node [style=none] (1) at (2.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-generators/cup1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, 1.0) {};
		\node [style=none] (1) at (2.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-new/express-mixed-spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (-1.5, 1.25) {};
		\node [style=none] (2) at (-1.5, -1.25) {};
		\node [style=wire label] (3) at (-1.175, 0.625) {$m$};
		\node [style=wire label] (4) at (-1.25, -0.625) {$n$};
		\node [style=none] (5) at (0, 0) {$\coloneqq$};
		\node [style={sd_split}] (6) at (1.95, -0.625) {};
		\node [style=none] (7) at (2.325, -0.625) {};
		\node [style=none] (8) at (1.575, -0.625) {};
		\node [style=none] (9) at (2.325, -1.875) {};
		\node [style=rn] (10) at (1.575, -1.625) {};
		\node [style=wire label] (11) at (2.45, 0.125) {$mn$};
		\node [style=wire label] (12) at (1.25, -1.125) {$m$};
		\node [style=wire label] (13) at (2.575, -1.125) {$n$};
		\node [style={sd_merge}] (15) at (1.95, 0.625) {};
		\node [style=none] (16) at (2.325, 0.625) {};
		\node [style=none] (17) at (1.575, 0.625) {};
		\node [style=none] (18) at (2.325, 1.875) {};
		\node [style=rn] (19) at (1.575, 1.625) {};
		\node [style=wire label] (20) at (1.25, 1.125) {$n$};
		\node [style=wire label] (21) at (2.65, 1.125) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
		\draw (8.center) to (10);
		\draw (7.center) to (9.center);
		\draw (17.center) to (19);
		\draw (16.center) to (18.center);
		\draw (15) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

